User Agency and System Automation in Interactive Intelligent Systems

Balancing user agency and system automation is essential for effective human-AI interactions. Fully automated systems can deliver efficiency but risk undermining usability and user autonomy, while purely manual tools are often inefficient and fail to enhance user capabilities. This dissertation addresses the question: "How can we balance user agency and system automation for interactions with intelligent systems?" We present four main contributions. First, we develop a spherical electromagnet that provides adjustable forces on an untethered tool, allowing haptic feedback while preserving user agency. Second, we create an integrated sensing and actuation system that tracks a passive magnetic tool in 3D and delivers haptic feedback without external tracking. Third, we propose an optimal control method for electromagnetic haptic guidance that balances user input with system control, enabling users to adjust trajectories and speed. Finally, we introduce a model-free reinforcement learning approach for adaptive interfaces that learns interface adaptations without heuristics or real user data. Our simulations and user studies show that shared control significantly outperforms naive strategies. By incorporating explicit or implicit models of human behavior into control strategies, intelligent systems can better account for user agency. We demonstrate that the trade-off between agency and automation is both an algorithmic challenge and an engineering concern, shaped by the design of physical devices and user interfaces. We advocate an integrated, end-to-end approach-combining algorithmic, engineering, and design perspectives-to enable more intuitive and effective interactions with intelligent systems.

==> chapters/04_joint_interfaces/sensing/figures/image.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{327.05686057bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56169967)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{image.pdf}}%
  \end{picture}%
\endgroup%

